OB Stars and Cepheids From the Gaia TGAS Catalogue: Test of their Distances and Proper Motions

We consider young distant stars from the Gaia TGAS catalog. These are 250 classical Cepheids and 244 OB stars located at distances up to 4 kpc from the Sun. These stars are used to determine the Galactic rotation parameters using both trigonometric parallaxes and proper motions of the TGAS stars. In this case the considered stars have relative parallax errors less than 200%. Following the well-known statistical approach, we assume that the kinematic parameters found from the line-of-sight velocities $V_r$ are less dependent on errors of distances than the found from the velocity components $V_l$. From values of the first derivative of the Galactic rotation angular velocity $\Omega{'}_0$, found from the analysis of velocities $V_r$ and $V_l$ separately, the scale factor of distances is determined. We found that from the sample of Cepheids the scale of distances of the TGAS should be reduced by 3%, and from the sample of OB stars, on the contrary, the scale should be increased by 9%.

==> fonts/mmathdgm/doc/fonts/mmathdgm/mmathdgm.txt <==
          The mmathdgm package
Math fonts using Minion Math together with DGMeta


File:       README
Author:     giovanni, le-tex publishing services


DESCRIPTION
===========

This package provides virtual math fonts on the basis of 
Minion Math and DGMeta(Serif)Science fonts.

Note that respective font packages for Minion Math and for
the DGMeta fonts must be installed.

Copyright:  (C) 2014 le-tex publishing services


FILES IN DISTRIBUTION
=====================

   BASE DISTRIBUTION:

      README             This file.
      Some virtual font files
      mmathdgm.sty       The file to use the font in a LaTeX document.


BASIC INSTALLATION
====================

   The package ZIP file is structered to be unzipped into
   the $TEXMFLOCAL directory of a TeXLive installation.

   After unzipping run mktexlsr.

